An Analysis of Datasets, Metrics and Models in Keyphrase Generation

Keyphrase generation refers to the task of producing a set of words or phrases that summarises the content of a document. Continuous efforts have been dedicated to this task over the past few years, spreading across multiple lines of research, such as model architectures, data resources, and use-case scenarios. Yet, the current state of keyphrase generation remains unknown as there has been no attempt to review and analyse previous work. In this paper, we bridge this gap by presenting an analysis of over 50 research papers on keyphrase generation, offering a comprehensive overview of recent progress, limitations, and open challenges. Our findings highlight several critical issues in current evaluation practices, such as the concerning similarity among commonly-used benchmark datasets and inconsistencies in metric calculations leading to overestimated performances. Additionally, we address the limited availability of pre-trained models by releasing a strong PLM-based model for keyphrase generation as an effort to facilitate future research.

==> figures/data/architectures.dat <==
year rnn transformers
17 1 0
18 2 0
19 7 0
20 6 0
21 6 4
22 3 9
23 1 4
24 0 7

==> figures/data/bart-base-dev-64.dat <==
epoch chck allfm allf5 allf10 prefm pref5 pref10 absfm absf5 absf10
1 validation.checkpoint-8294 24.5 24.1 21.8 32.3 31.3 26.8 1.2 3.3 3.1
2 validation.checkpoint-16588 25.9 25.4 23.1 33.9 32.5 27.9 1.2 4.0 3.8
3 validation.checkpoint-24882 26.6 25.9 23.6 34.6 33.1 28.3 1.5 4.5 4.3
4 validation.checkpoint-33176 26.7 26.3 24.0 35.0 33.5 28.7 1.5 5.1 4.9
5 validation.checkpoint-41470 27.1 26.5 24.3 35.3 33.7 28.9 1.5 5.3 5.0
6 validation.checkpoint-49764 27.3 26.6 24.5 35.5 33.9 29.1 1.7 5.5 5.2
7 validation.checkpoint-58058 27.7 27.0 24.9 36.0 34.4 29.4 1.9 5.8 5.5
8 validation.checkpoint-66352 28.0 27.3 25.2 36.4 34.8 29.6 1.8 6.1 5.8
9 validation.checkpoint-74646 27.7 27.0 24.9 35.9 34.4 29.3 1.9 5.9 5.6
10 validation.checkpoint-82940 28.1 27.5 25.3 36.6 34.9 29.7 2.0 6.2 5.9 
11 validation.checkpoint-91234 28.5 27.9 25.5 37.1 35.4 30.0 2.1 6.5 6.2
12 validation.checkpoint-99528 28.2 27.5 25.3 36.5 34.8 29.7 2.1 6.4 6.0
13 validation.checkpoint-107822 28.4 27.7 25.4 36.9 35.1 29.9 2.1 6.5 6.1
14 validation.checkpoint-116116 28.6 27.9 25.7 37.1 35.3 30.1 2.1 6.6 6.3
15 validation.checkpoint-124410 28.5 27.8 25.6 37.0 35.2 30.0 2.3 6.6 6.2
16 validation.checkpoint-132704 28.6 27.8 25.5 37.0 35.1 29.9 2.3 6.6 6.2
17 validation.checkpoint-140998 28.6 28.0 25.7 37.1 35.4 30.1 2.3 6.7 6.3
18 validation.checkpoint-149292 28.7 28.1 25.7 37.3 35.5 30.1 2.4 6.7 6.3 
19 validation.checkpoint-157586 28.7 28.0 25.7 37.2 35.4 30.1 2.4 6.7 6.3 
20 validation.checkpoint-165880 28.8 28.1 25.8 37.3 35.5 30.1 2.4 6.7 6.3





==> figures/data/bart-large-dev.dat <==
epoch chck allfm allf5 allf10 prefm pref5 pref10 absfm absf5 absf10
1 checkpoint-132703 28.5 27.7 24.7 37.0 35.2 27.9 2.3 5.2 5.2
2 checkpoint-265406 29.3 28.5 25.2 37.8 35.9 28.2 3.1 6.0 5.8
3 checkpoint-398109 29.9 28.9 26.0 38.2 36.4 29.0 3.5 6.5 6.4
4 checkpoint-530812 30.2 29.4 26.4 38.9 36.8 29.4 3.5 7.0 6.9
5 checkpoint-663515 30.5 29.5 26.4 39.2 36.9 29.3 4.0 7.4 7.2
6 checkpoint-796218 30.4 29.5 26.7 39.1 37.1 29.6 4.2 8.0 7.9
7 checkpoint-928921 30.9 29.8 26.8 39.8 37.5 29.7 4.4 7.9 7.8
8 checkpoint-1061624 30.8 29.9 26.9 39.7 37.5 29.6 4.4 8.1 7.9
9 checkpoint-1194327 31.2 30.2 27.4 40.4 37.9 30.3 4.5 8.7 8.5
10 checkpoint-1327030 31.1 30.1 27.2 40.2 37.8 30.1 4.7 8.6 8.3

==> figures/data/bart-large-test.txt <==
all F@M: 30.7 F@5: 29.8 F@10: 27.0 - test.bart-large-kp20k-10epochs.jsonl
pre F@M: 39.8 F@5: 37.6 F@10: 30.2 - test.bart-large-kp20k-10epochs.jsonl
abs F@M:  4.5 F@5:  8.0 F@10:  7.8 - test.bart-large-kp20k-10epochs.jsonl

all F@M: 28.5 F@5: 27.7 F@10: 24.4 - test.checkpoint-132703.jsonl
pre F@M: 36.9 F@5: 35.1 F@10: 27.8 - test.checkpoint-132703.jsonl
abs F@M:  2.5 F@5:  5.0 F@10:  5.0 - test.checkpoint-132703.jsonl

all F@M: 29.7 F@5: 28.7 F@10: 25.9 - test.checkpoint-398109.jsonl
pre F@M: 38.1 F@5: 36.2 F@10: 29.1 - test.checkpoint-398109.jsonl
abs F@M:  3.2 F@5:  6.2 F@10:  6.1 - test.checkpoint-398109.jsonl
all F@M: 29.8 F@5: 29.1 F@10: 26.2 - test.checkpoint-530812.jsonl
pre F@M: 38.5 F@5: 36.6 F@10: 29.4 - test.checkpoint-530812.jsonl
abs F@M:  3.3 F@5:  6.7 F@10:  6.6 - test.checkpoint-530812.jsonl
all F@M: 30.0 F@5: 29.2 F@10: 26.3 - test.checkpoint-663515.jsonl
pre F@M: 38.8 F@5: 36.7 F@10: 29.4 - test.checkpoint-663515.jsonl
abs F@M:  3.7 F@5:  7.2 F@10:  7.0 - test.checkpoint-663515.jsonl
all F@M: 29.9 F@5: 29.0 F@10: 26.5 - test.checkpoint-796218.jsonl
pre F@M: 38.7 F@5: 36.7 F@10: 29.6 - test.checkpoint-796218.jsonl
abs F@M:  3.9 F@5:  7.5 F@10:  7.4 - test.checkpoint-796218.jsonl
all F@M: 30.4 F@5: 29.4 F@10: 26.7 - test.checkpoint-928921.jsonl
pre F@M: 39.3 F@5: 37.1 F@10: 29.7 - test.checkpoint-928921.jsonl
abs F@M:  4.1 F@5:  7.7 F@10:  7.5 - test.checkpoint-928921.jsonl

all F@M: 30.4 F@5: 29.5 F@10: 26.8 - test.checkpoint-1061624.jsonl
pre F@M: 39.4 F@5: 37.2 F@10: 29.7 - test.checkpoint-1061624.jsonl
abs F@M:  4.3 F@5:  7.8 F@10:  7.6 - test.checkpoint-1061624.jsonl

all F@M: 30.8 F@5: 29.9 F@10: 27.2 - test.checkpoint-1194327.jsonl
pre F@M: 39.9 F@5: 37.7 F@10: 30.4 - test.checkpoint-1194327.jsonl
abs F@M:  4.5 F@5:  8.2 F@10:  8.0 - test.checkpoint-1194327.jsonl

all F@M: 30.7 F@5: 29.8 F@10: 27.0 - test.checkpoint-1327030.jsonl
pre F@M: 39.8 F@5: 37.6 F@10: 30.2 - test.checkpoint-1327030.jsonl
abs F@M:  4.5 F@5:  8.0 F@10:  7.8 - test.checkpoint-1327030.jsonl

==> figures/data/correlations.dat <==
nus nus 100.0
nus duc2001 52.8
nus kptimes 85.0
nus inspec 95.3
nus krapivin 97.4
nus semeval-2010 98.0
nus kp20k 97.1
duc2001 duc2001 100.0
duc2001 kptimes -0.3
duc2001 inspec 52.7
duc2001 krapivin 32.2
duc2001 semeval-2010 49.6
duc2001 kp20k 47.1
kptimes kptimes 100.0
kptimes inspec 73.2
kptimes krapivin 80.7
kptimes semeval-2010 45.2
kptimes kp20k 46.2
inspec inspec 99.3
inspec krapivin 92.3
inspec semeval-2010 96.3
inspec kp20k 94.4
krapivin krapivin 100.0
krapivin semeval-2010 95.0
krapivin kp20k 98.9
semeval-2010 semeval-2010 100.0
semeval-2010 kp20k 94.5
kp20k kp20k 100.0

==> figures/data/kp20k.dat <==
number bibkey F1@5-present F1@M-present F1@10-present F1@5-absent F1@M-absent R@10-absent bestF1@5-present bestF1@M-present bestF1@10-present bestF1@5-absent bestF1@M-absent bestR@10-absent
0  \cite{meng-etal-2017-deep}  0.333  nan  0.262  nan  nan  0.125  0.333 nan 0.262 nan nan 0.125
1  $\bullet$~\cite{chen-etal-2018-keyphrase}  nan nan nan nan nan nan   0.333 nan 0.262 nan nan 0.125
2  $\bullet$~\cite{ye-wang-2018-semi}  0.308  nan  0.243  nan  nan  0.021  0.333 nan 0.262 nan nan 0.125
3  \cite{cano-bojar-2019-keyphrase}  nan  nan  nan  nan  nan  nan  0.333 nan 0.262 nan nan 0.125
4  \cite{chen-etal-2019-integrated}  nan  nan  nan  nan  nan  nan  0.333 nan 0.262 nan nan 0.125
5  $\bullet$~\cite{chan-etal-2019-neural}  0.321  0.386  nan  0.027  0.05  nan  0.333 0.386 0.262 0.027 0.05 0.125
6  $\bullet$~\cite{wang-etal-2019-topic-aware}  nan nan nan nan nan nan   0.333 0.386 0.262 0.027 0.05 0.125
7  \cite{zhao-zhang-2019-incorporating}  0.36  nan  0.289  nan  nan  0.137  0.36 0.386 0.289 0.027 0.05 0.137
8  \cite{Chen_Gao_Zhang_King_Lyu_2019}  0.372  nan  0.315  nan  nan  0.156  0.372 0.386 0.315 0.027 0.05 0.156
9  \cite{gallina-etal-2019-kptimes}  nan  nan  nan  nan  nan  nan  0.372 0.386 0.315 0.027 0.05 0.156
10  \cite{chen-etal-2020-exclusive}  0.311  0.374  nan  0.016  0.032  nan  0.372 0.386 0.315 0.027 0.05 0.156
11  $\bullet$~\cite{boudin-etal-2020-keyphrase}  nan nan nan nan nan nan   0.372 0.386 0.315 0.027 0.05 0.156
12  \cite{yuan-etal-2020-one}  0.348  nan  0.298  nan  nan  0.117  0.372 0.386 0.315 0.027 0.05 0.156
13  \cite{lancioni-etal-2020-keyphrase}  0.309  0.318  nan  nan  nan  nan  0.372 0.386 0.315 0.027 0.05 0.156
14  \cite{swaminathan-etal-2020-preliminary}  0.303  0.378  nan  0.032  0.045  nan  0.372 0.386 0.315 0.032 0.05 0.156
15  \cite{bahuleyan-el-asri-2020-diverse}  nan  nan  nan  nan  nan  nan  0.372 0.386 0.315 0.032 0.05 0.156
16  \cite{Huang_Xu_Jiao_Zu_Zhang_2021}  0.388  0.345  nan  0.043  0.071  nan  0.388 0.386 0.315 0.043 0.071 0.156
17  $\bullet$~\cite{boudin-gallina-2021-redefining}  nan nan nan nan nan nan   0.388 0.386 0.315 0.043 0.071 0.156
18  \cite{meng-etal-2021-empirical}  nan  nan  0.29  nan  nan  nan  0.388 0.386 0.315 0.043 0.071 0.156
19  \cite{zhao-etal-2021-sgg}  nan nan nan nan nan nan   0.388 0.386 0.315 0.043 0.071 0.156
20  $\bullet$~\cite{ahmad-etal-2021-select}  0.311  0.379  nan  0.018  0.036  nan  0.388 0.386 0.315 0.043 0.071 0.156
21  \cite{panwar-etal-2021-tan}  nan nan nan nan nan nan   0.388 0.386 0.315 0.043 0.071 0.156
22  \cite{ye-etal-2021-one2set}  0.358  0.392  nan  0.036  0.058  nan  0.388 0.392 0.315 0.043 0.071 0.156
23  \cite{wu-etal-2021-unikeyphrase}  0.408  0.428  nan  0.047  0.047  nan  0.408 0.428 0.315 0.047 0.071 0.156
24  $\bullet$~\cite{10.1145/3459637.3482119}  0.357  0.391  nan  0.028  0.048  nan  0.408 0.428 0.315 0.047 0.071 0.156
25  \cite{luo-etal-2021-keyphrase-generation}  0.33  0.392  nan  nan  nan  nan  0.408 0.428 0.315 0.047 0.071 0.156
26  $\bullet$~\cite{kim-etal-2021-structure}  nan  nan  nan  nan  nan  nan  0.408 0.428 0.315 0.047 0.071 0.156
27  \cite{ye-etal-2021-heterogeneous}  0.402  nan  0.324  nan  nan  0.186  0.408 0.428 0.324 0.047 0.071 0.186
28  \cite{Shen_Wang_Meng_Shang_2022}  0.234  nan  0.246  nan  nan  0.023  0.408 0.428 0.324 0.047 0.071 0.186
29  \cite{Wu_Ma_Liu_Chen_Nie_2022}  0.351  0.355  nan  0.032  0.042  nan  0.408 0.428 0.324 0.047 0.071 0.186
30  \cite{kulkarni-etal-2022-learning}  0.307  0.398  nan  0.02  0.043  nan  0.408 0.428 0.324 0.047 0.071 0.186
31  \cite{gao-etal-2022-retrieval}  nan nan nan nan nan nan   0.408 0.428 0.324 0.047 0.071 0.186
32  \cite{10.1145/3477495.3531990}  0.391  nan  0.323  0.059  nan  0.132  0.408 0.428 0.324 0.059 0.071 0.186
33  \cite{wang-etal-2022-automatic-keyphrase}  0.312  0.337  nan  0.025  0.042  nan  0.408 0.428 0.324 0.059 0.071 0.186
34  $\bullet$~\cite{houbre-etal-2022-large}  nan  0.289  0.269  nan  nan  0.019  0.408 0.428 0.324 0.059 0.071 0.186
35  \cite{wu-etal-2022-representation}  0.288  0.354  nan  0.02  0.038  nan  0.408 0.428 0.324 0.059 0.071 0.186
36  \cite{ray-chowdhury-etal-2022-kpdrop}  0.385  0.396  nan  0.065  0.066  nan  0.408 0.428 0.324 0.065 0.071 0.186
37  $\bullet$~\cite{garg-etal-2022-keyphrase}  nan nan nan nan nan nan   0.408 0.428 0.324 0.065 0.071 0.186
38  $\bullet$~\cite{xie-etal-2022-wr}  0.37  0.378  nan  0.05  0.064  nan  0.408 0.428 0.324 0.065 0.071 0.186
39  $\bullet$~\cite{zhao-etal-2022-keyphrase}  0.372  0.404  nan  0.053  0.071  nan  0.408 0.428 0.324 0.065 0.071 0.186
40  $\bullet$~\cite{meng-etal-2023-general}  nan  nan  nan  nan  nan  nan  0.408 0.428 0.324 0.065 0.071 0.186
41  \cite{garg-etal-2023-data}  nan nan nan nan nan nan   0.408 0.428 0.324 0.065 0.071 0.186
42  \cite{do-etal-2023-unsupervised}  nan nan nan nan nan nan   0.408 0.428 0.324 0.065 0.071 0.186
43  \cite{choi-etal-2023-simckp}  0.426  0.427  nan  0.073  0.08  nan  0.426 0.428 0.324 0.073 0.08 0.186
44  $\bullet$~\cite{wu-etal-2023-rethinking-model}  nan  0.431  nan  nan  0.076  nan  0.426 0.431 0.324 0.073 0.08 0.186
45  \cite{kang-shin-2024-improving}  0.305  0.29  nan  0.03  0.043  nan  0.426 0.431 0.324 0.073 0.08 0.186
46  $\bullet$~\cite{thomas-vajjala-2024-keyphrase}  nan nan nan nan nan nan   0.426 0.431 0.324 0.073 0.08 0.186
47  \cite{wu-etal-2024-leveraging}  0.328  0.397  nan  0.024  0.046  nan  0.426 0.431 0.324 0.073 0.08 0.186
48  $\bullet$~\cite{thomas-vajjala-2024-improving}  nan  0.417  nan  nan  0.078  nan  0.426 0.431 0.324 0.073 0.08 0.186
49  $\bullet$~\cite{boudin-aizawa-2024-unsupervised}  0.355  0.373  0.292  0.059  0.024  nan  0.426 0.431 0.324 0.073 0.08 0.186
50  $\bullet$~\cite{wu-etal-2024-metakp}  nan nan nan nan nan nan   0.426 0.431 0.324 0.073 0.08 0.186
51  $\bullet$~\cite{shao-etal-2024-one2set}  nan  0.453  nan  nan  0.112  nan  0.426 0.453 0.324 0.073 0.112 0.186
